Coalesced Matrix-Free Finite Elements in Cell-Wise Storage

We present a GPU-oriented formulation of continuous high-order finite elements in which the redundant, cell-wise (element-local) vector is the persistent primary representation of all field data, rather than a transient stage of matrix-free operator evaluation. We prove that, given a preconditioner whose image is continuous, the entire flexible conjugate gradient iteration can be carried out exactly on this unassembled representation: a simple primal-dual pairing identity shows that all Krylov scalars computed from local data coincide with those of the assembled solve, so inter-element communication is confined entirely to the preconditioner. The required direct stiffness summation (DSS) is then realized without indirect gather-scatter, atomics, or coloring, by a dimensionally-split cascade of one-to-one face exchanges that provably accumulates edge and vertex contributions as a byproduct of sequential axis passes; unstructured macro-block interfaces and $h$-adaptive hanging nodes are handled by disjoint topological kernels and a shadow-cell wrapper that leaves the high-throughput sweeps untouched. The cell-wise storage decouples the memory layout from the mesh topology, and we exploit this freedom to benchmark blocked layouts that trade memory coalescing against element contiguity. Numerical experiments on modern GPUs demonstrate that the resulting operator evaluation and solver outperform state-of-the-art matrix-free implementations, signifficantly exceeding throughput of existing implementations.

==> raw_results/BP1_cartesian.csv <==
refinement,p,ndof_cellwise,gdofs_cellwise,ndof_unique,gdofs_unique
1,1,64,0.002,27,0.0008
1,2,216,0.003,125,0.0017
1,3,512,0.013,343,0.0087
1,4,1000,0.025,729,0.0182
1,5,1728,0.038,1331,0.0293
1,6,2744,0.087,2197,0.0697
1,7,4096,0.125,3375,0.103
2,1,512,0.017,125,0.0042
2,2,1728,0.058,729,0.0245
2,3,4096,0.135,2197,0.0724
2,4,8000,0.243,4913,0.1492
2,5,13824,0.395,9261,0.2646
2,6,21952,0.675,15625,0.4805
2,7,32768,1.042,24389,0.7756
3,1,4096,0.123,729,0.0219
3,2,13824,0.394,4913,0.14
3,3,32768,1.06,15625,0.5054
3,4,64000,1.76,35937,0.9883
3,5,110592,2.773,68921,1.7281
3,6,175616,5.036,117649,3.3737
3,7,262144,7.518,185193,5.3111
4,1,32768,1.103,4913,0.1654
4,2,110592,3.399,35937,1.1045
4,3,262144,8.076,117649,3.6245
4,4,512000,15.274,274625,8.1926
4,5,884736,24.27,531441,14.5784
4,6,1404928,27.472,912673,17.8464
4,7,2097152,31.692,1442897,21.8049
5,1,262144,8.567,35937,1.1744
5,2,884736,27.518,274625,8.5417
5,3,2097152,56.313,912673,24.5072
5,4,4096000,55.508,2146689,29.0914
5,5,7077888,43.153,4173281,25.444
5,6,11239424,38.588,7189057,24.682
5,7,16777216,49.517,11390625,33.6188
6,1,2097152,68.586,274625,8.9814
6,2,7077888,91.092,2146689,27.6278
6,3,16777216,81.248,7189057,34.8149
6,4,32768000,65.575,16974593,33.9694
6,5,56623104,49.162,33076161,28.7178
6,6,89915392,47.004,57066625,29.832
6,7,134217728,58.524,90518849,39.4696
7,1,16777216,97.966,2146689,12.535
7,2,56623104,105.616,16974593,31.6618
7,3,134217728,85.965,57066625,36.5506
7,4,262144000,73.711,135005697,37.9616
7,5,452984832,52.581,263374721,30.5717
7,6,719323136,47.847,454756609,30.2489
7,7,1073741824,60.133,721734273,40.4194


==> raw_results/BP1_cartesian_plot.csv <==
nu_p1,gu_p1,nu_p2,gu_p2,nu_p3,gu_p3,nu_p4,gu_p4,nu_p5,gu_p5,nu_p6,gu_p6,nu_p7,gu_p7
27,0.0008,125,0.0017,343,0.0087,729,0.0182,1331,0.0293,2197,0.0697,3375,0.1030
125,0.0042,729,0.0245,2197,0.0724,4913,0.1492,9261,0.2646,15625,0.4805,24389,0.7756
729,0.0219,4913,0.1400,15625,0.5054,35937,0.9883,68921,1.7281,117649,3.3737,185193,5.3111
4913,0.1654,35937,1.1045,117649,3.6245,274625,8.1926,531441,14.5784,912673,17.8464,1442897,21.8049
35937,1.1744,274625,8.5417,912673,24.5072,2146689,29.0914,4173281,25.4440,7189057,24.6820,11390625,33.6188
274625,8.9814,2146689,27.6278,7189057,34.8149,16974593,33.9694,33076161,28.7178,57066625,29.8320,90518849,39.4696
2146689,12.5350,16974593,31.6618,57066625,36.5506,135005697,37.9616,263374721,30.5717,454756609,30.2489,721734273,40.4194


==> raw_results/BP1_mappingQ.csv <==
refinement,p,ndof_cellwise,gdofs_cellwise,ndof_unique,gdofs_unique
1,1,64,0.001,27,0.0004
1,2,216,0.006,125,0.0035
1,3,512,0.014,343,0.0094
1,4,1000,0.011,729,0.008
1,5,1728,0.041,1331,0.0316
1,6,2744,0.068,2197,0.0544
1,7,4096,0.087,3375,0.0717
2,1,512,0.015,125,0.0037
2,2,1728,0.049,729,0.0207
2,3,4096,0.102,2197,0.0547
2,4,8000,0.212,4913,0.1302
2,5,13824,0.265,9261,0.1775
2,6,21952,0.59,15625,0.42
2,7,32768,0.905,24389,0.6736
3,1,4096,0.123,729,0.0219
3,2,13824,0.324,4913,0.1151
3,3,32768,0.867,15625,0.4134
3,4,64000,1.563,35937,0.8776
3,5,110592,2.438,68921,1.5194
3,6,175616,4.502,117649,3.016
3,7,262144,7.161,185193,5.0589
4,1,32768,0.953,4913,0.1429
4,2,110592,3.045,35937,0.9895
4,3,262144,7.25,117649,3.2538
4,4,512000,13.067,274625,7.0088
4,5,884736,18.894,531441,11.3492
4,6,1404928,20.108,912673,13.0626
4,7,2097152,24.488,1442897,16.8484
5,1,262144,6.868,35937,0.9415
5,2,884736,23.674,274625,7.3485
5,3,2097152,44.958,912673,19.5656
5,4,4096000,46.793,2146689,24.5239
5,5,7077888,39.517,4173281,23.3001
5,6,11239424,32.174,7189057,20.5794
5,7,16777216,38.24,11390625,25.9624
6,1,2097152,52.483,274625,6.8727
6,2,7077888,54.158,2146689,16.4259
6,3,16777216,64.526,7189057,27.6495
6,4,32768000,56.334,16974593,29.1823
6,5,56623104,47.295,33076161,27.6272
6,6,89915392,36.374,57066625,23.0855
6,7,134217728,43.25,90518849,29.1686
7,1,16777216,69.565,2146689,8.901
7,2,56623104,62.626,16974593,18.7742
7,3,134217728,68.276,57066625,29.0296
7,4,262144000,60.329,135005697,31.0698
7,5,452984832,48.031,263374721,27.9262
7,6,719323136,37.934,454756609,23.9819


==> raw_results/BP1_mappingQ_plot.csv <==
nu_p1,gu_p1,nu_p2,gu_p2,nu_p3,gu_p3,nu_p4,gu_p4,nu_p5,gu_p5,nu_p6,gu_p6,nu_p7,gu_p7
27,0.0004,125,0.0035,343,0.0094,729,0.0080,1331,0.0316,2197,0.0544,3375,0.0717
125,0.0037,729,0.0207,2197,0.0547,4913,0.1302,9261,0.1775,15625,0.4200,24389,0.6736
729,0.0219,4913,0.1151,15625,0.4134,35937,0.8776,68921,1.5194,117649,3.0160,185193,5.0589
4913,0.1429,35937,0.9895,117649,3.2538,274625,7.0088,531441,11.3492,912673,13.0626,1442897,16.8484
35937,0.9415,274625,7.3485,912673,19.5656,2146689,24.5239,4173281,23.3001,7189057,20.5794,11390625,25.9624
274625,6.8727,2146689,16.4259,7189057,27.6495,16974593,29.1823,33076161,27.6272,57066625,23.0855,90518849,29.1686
2146689,8.9010,16974593,18.7742,57066625,29.0296,135005697,31.0698,263374721,27.9262,454756609,23.9819,nan,nan


==> raw_results/cui_prol.csv <==
ArtmInt, TFLOPs
1.7212520461547238, 0.760700148773253
1.8094710224182111, 1.185148217556732
1.9451349953950756, 1.5137540723625573
2.1077859309009535, 1.7380960236693799
2.3424979464567874, 1.9446379181685503
2.5993443431312437, 2.101837436261739
2.8402730321884344, 1.6314182401808182


==> raw_results/cui_restr.csv <==
ArtmInt, TFLOPs
1.6363525925662115, 0.8269412247032301
2.0333165706643506, 1.3145784204362994
2.3355923992450376, 1.6267279529791336
2.649017087307581, 2.1078975898413637
2.99567413504612, 2.2652133487314714
3.366515878670305, 2.351603548204332
3.7015496388452473, 1.9558678958940197


==> raw_results/laplace_roofline.csv <==
p,ai,tflops
1,1.605,2.81
2,1.824,3.15
3,5.000,8.14
4,6.489,7.91
5,6.785,7.08
6,10.635,10.62
7,7.142,10.15


==> raw_results/mass_roofline.csv <==
p,ai,tflops
1,1.5,2.607
2,1.6,2.831
3,6.1,9.235
4,5.7,6.748
5,5.6,4.694
6,9.0,6.927
7,6.1,5.843


==> raw_results/reference/cui_TFLOPS.csv <==
14.098080731559888, 1.3001460213203782
13.408866254774779, 1.324871243492848
12.6837699872275, 2.0201061477566116
13.219742893966227, 2.20732567772819
14.020848483377183, 1.9040434221923828
15.73013432688487, 1.9039019367806058
15.047501311019468, 1.6962324089517915


==> raw_results/reference/libCEED_BP1_peak_GDoF.csv <==
36.57138221013449, 1.6865776528461
36.34386891732639, 3.7385804638088542
28.982277910728094, 3.9318341531974705
37.47823254619161, 5.049191848208013
36.130340814742084, 4.195361911454674
10.303730937294814, 4.922698524244555


==> raw_results/showcase.csv <==
p,gdofs,dofs_M,gdofs_uniq
1,28.479,14.68,3.560
2,44.437,49.55,13.167
3,60.227,117.44,25.408
4,74.681,229.38,38.237
5,87.502,396.36,50.638
6,100.928,629.41,63.558
7,113.696,939.52,76.167


==> raw_results/sweep_p3.csv <==
block_data, block_exec, num_warps, vol_gdofs, dss_gdofs, sep_gdofs, vol_gdofs_uniq, dss_gdofs_uniq
1, 2, 1, 86.483, 4.915, 4.668, 36.6277, 2.0816
2, 2, 1, 94.328, 9.44, 8.624, 39.9503, 3.9981
8, 8, 1, 93.374, 33.662, 25.211, 39.5462, 14.2567
16, 16, 1, 96.119, 56.561, 36.2, 40.7088, 23.9550
32, 16, 1, 93.167, 63.518, 38.642, 39.4586, 26.9015
64, 16, 1, 92.203, 64.615, 38.873, 39.0503, 27.3661
128, 16, 1, 90.89, 64.215, 38.367, 38.4942, 27.1967


==> raw_results/sweep_p4.csv <==
block_data, block_exec, num_warps, vol_gdofs, dss_gdofs, sep_gdofs, vol_gdofs_uniq, dss_gdofs_uniq
1, 4, 1, 70.532, 4.885, 4.575, 36.2183, 2.5085
2, 4, 1, 81.297, 10.216, 9.09, 41.7461, 5.2459
8, 4, 1, 79.963, 42.441, 28.085, 41.0611, 21.7935
16, 4, 1, 70.618, 66.633, 34.98, 36.2624, 34.2161
32, 4, 1, 72.16, 76.569, 37.67, 37.0543, 39.3183
64, 4, 1, 70.436, 78.467, 37.957, 36.1690, 40.2929
128, 4, 1, 72.28, 79.093, 38.183, 37.1159, 40.6144


==> raw_results/sweep_p5.csv <==
block_data, block_exec, num_warps, vol_gdofs, dss_gdofs, sep_gdofs, vol_gdofs_uniq, dss_gdofs_uniq
1, 4, 1, 61.644, 5.867, 5.402, 35.7573, 3.4032
2, 2, 1, 66.126, 12.318, 10.531, 38.3571, 7.1452
8, 4, 1, 64.811, 47.456, 26.797, 37.5943, 27.5274
16, 4, 1, 59.761, 71.606, 36.141, 34.6650, 41.5359
32, 4, 1, 54.523, 85.575, 38.585, 31.6267, 49.6387
64, 4, 1, 60.735, 93.275, 38.692, 35.2300, 54.1052
128, 4, 1, 59.572, 94.114, 36.797, 34.5554, 54.5919

